Sparse Hierarchical Preconditioners Using Piecewise Smooth Approximations of Eigenvectors

When solving linear systems arising from PDE discretizations, iterative methods (such as Conjugate Gradient, GMRES, or MINRES) are often the only practical choice. To converge in a small number of iterations, however, they have to be coupled with an efficient preconditioner. The efficiency of the preconditioner depends largely on its accuracy on the eigenvectors corresponding to small eigenvalues, and unfortunately, black-box methods typically cannot guarantee sufficient accuracy on these eigenvectors. Thus, constructing the preconditioner becomes a problem-dependent task. However, for a large class of problems, including many elliptic equations, the eigenvectors corresponding to small eigenvalues are smooth functions of the PDE grid. In this paper, we describe a hierarchical approximate factorization approach which focuses on improving accuracy on the smooth eigenvectors. The improved accuracy is achieved by preserving the action of the factorized matrix on piecewise polynomial functions of the grid. Based on the factorization, we propose a family of sparse preconditioners with $O(n)$ or $O(n \log{n})$ construction complexities. Our methods exhibit the optimal $O(n)$ solution times in benchmarks run on large elliptic problems of different types, arising for example in flow or mechanical simulations. In the case of the linear elasticity equation the preconditioners are exact on the near-kernel rigid body modes.

==> fig/1/lin_el_eps_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
6502275.000	3.000	2.000	0.100	2995.829	11369.327	266.191	4036.000	403	947.601	14365.156	
6502275.000	3.000	2.000	0.010	6849.828	2743.379	345.734	7960.000	70	2850.570	9593.207	
6502275.000	3.000	2.000	0.001	14909.421	946.729	459.887	11545.000	20	6581.164	15856.15	


==> fig/1/lin_el_pcwconst_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	1.176	0.405	0.287	753.000	10	0.000	
111843.000	3.000	2.000	1.000	11.080	19.642	2.456	993.000	68	0.030	
839619.000	3.000	2.000	1.000	136.302	308.044	25.618	1198.000	100	0.290	
6502275.000	3.000	2.000	1.000	1647.071	4027.373	241.029	1637.000	131	4.510	


==> fig/1/lin_el_pcwconst_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.174	0.445	0.287	753.000	9	0.000	1.619	
111843.000	3.000	2.000	1.000	13.592	53.162	2.450	993.000	183	2.160	66.754	
839619.000	3.000	2.000	1.000	251.795	1312.924	25.569	1198.000	344	58.660	1564.719	
6502275.000	3.000	2.000	1.000	2328.328	18864.069	240.650	1637.000	649	591.100	21192.397	


==> fig/1/lin_el_pcwconst_1_point.dat <==
mem	tf	ts	tf+ts	
241.029	1647.071	4027.373	5674.444	


==> fig/1/lin_el_pcwlin_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	1.269	0.253	0.282	753.000	4	0.000	
111843.000	3.000	2.000	1.000	18.164	10.185	2.815	1518.000	24	0.170	
839619.000	3.000	2.000	1.000	236.179	111.664	30.246	2357.000	32	4.440	
6502275.000	3.000	2.000	1.000	3315.270	1598.437	323.353	3180.000	40	66.250	


==> fig/1/lin_el_pcwlin_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.198	0.254	0.278	753.000	4	0.010	1.452	
111843.000	3.000	2.000	1.000	19.395	25.907	2.793	1518.000	67	3.090	45.302	
839619.000	3.000	2.000	1.000	334.640	671.113	30.040	2357.000	175	97.950	1005.753	
6502275.000	3.000	2.000	1.000	4947.055	10610.002	321.947	3180.000	321	1878.860	15557.057	


==> fig/1/lin_el_pcwlin_1_point.dat <==
mem	tf	ts	tf+ts	
323.353	3315.270	1598.437	4913.707	


==> fig/1/lin_el_pcwquad_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	1.407	0.219	0.291	753.000	3	0.000	
111843.000	3.000	2.000	1.000	21.525	7.653	3.469	2265.000	19	0.590	
839619.000	3.000	2.000	1.000	469.445	114.412	39.095	3761.000	26	18.700	
6502275.000	3.000	2.000	1.000	6117.964	1437.624	434.108	4352.000	33	251.830	


==> fig/1/lin_el_pcwquad_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.139	0.242	0.283	753.000	4	0.010	1.381	
111843.000	3.000	2.000	1.000	28.843	7.651	3.416	2265.000	16	3.760	36.494	
839619.000	3.000	2.000	1.000	786.795	425.016	38.685	3761.000	83	274.350	1211.811	
6502275.000	3.000	2.000	1.000	11406.302	7749.697	430.541	4352.000	195	5421.380	19155.999	


==> fig/1/lin_el_pcwquad_1_point.dat <==
mem	tf	ts	tf+ts	
434.108	6117.964	1437.624	7555.588	


==> fig/1/poisson_1_boxsizes.dat <==
Lev.num	Box.count	25th.perc.	Med.box.size	75th.perc.	Max.box.size
0	4741632	2	3	4	8
1	592704	5	15	25	61
2	74088	11	66	121	331
3	9261	23	86	149	392
4	1330	47	76	227	560
5	125	95	304	353	777
6	26	33	114	186	943
7	1	998	998	998	998

==> fig/1/poisson_eps_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
16003008.000	3.000	2.000	0.500	2186.320	10733.641	237.776	3964.000	103	469.240	12919.961	
16003008.000	3.000	2.000	0.050	2212.858	2779.269	256.634	4574.000	26	546.640	4992.127	
16003008.000	3.000	2.000	0.010	4544.683	1827.854	337.127	6590.000	14	1655.110	6372.537	


==> fig/1/poisson_pcwconst_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	27.486	99.561	5.438	331.000	41	0.020	
1000000.000	3.000	2.000	1.000	49.821	192.923	11.039	415.000	42	0.120	
2000376.000	3.000	2.000	1.000	111.504	438.830	22.433	460.000	47	0.160	
4019679.000	3.000	2.000	1.000	242.563	1051.083	45.611	559.000	49	0.370	
5995444.000	3.000	2.000	1.000	372.737	1518.820	69.345	627.000	50	0.410	
8000000.000	3.000	2.000	1.000	487.166	2529.072	92.029	703.000	51	0.410	
12008760.000	3.000	2.000	1.000	754.035	3823.311	140.390	769.000	54	0.770	
16003008.000	3.000	2.000	1.000	1085.077	5618.867	188.082	838.000	55	1.010	


==> fig/1/poisson_pcwconst_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
499280.000	3.000	2.000	1.000	37.903	197.749	5.403	331.000	70	3.290	235.652	
1000000.000	3.000	2.000	1.000	55.672	460.190	10.970	415.000	84	5.290	515.862	
2000376.000	3.000	2.000	1.000	140.398	1132.706	22.302	460.000	106	13.930	1273.104	
4019679.000	3.000	2.000	1.000	257.873	2685.113	45.347	559.000	130	32.840	2942.986	
5995444.000	3.000	2.000	1.000	626.814	7328.738	68.945	627.000	150	70.860	7955.552	
8000000.000	3.000	2.000	1.000	515.745	6749.878	91.497	703.000	152	52.720	7265.623	
12008760.000	3.000	2.000	1.000	901.287	14243.967	139.596	769.000	184	96.650	15145.254	
16003008.000	3.000	2.000	1.000	1106.445	17978.814	187.037	838.000	201	148.550	19085.259	


==> fig/1/poisson_pcwlin_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	28.946	73.827	5.844	479.000	32	0.100	
1000000.000	3.000	2.000	1.000	91.801	243.591	11.996	655.000	33	0.420	
2000376.000	3.000	2.000	1.000	128.826	391.915	24.307	655.000	37	0.590	
4019679.000	3.000	2.000	1.000	261.970	772.211	49.685	715.000	38	1.180	
5995444.000	3.000	2.000	1.000	394.433	1232.156	75.462	783.000	39	1.930	
8000000.000	3.000	2.000	1.000	780.407	2683.235	99.972	947.000	40	3.480	
12008760.000	3.000	2.000	1.000	953.144	3495.513	152.598	943.000	43	4.760	
16003008.000	3.000	2.000	1.000	1605.143	6406.813	204.079	997.000	44	6.930	


==> fig/1/poisson_pcwlin_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
499280.000	3.000	2.000	1.000	31.787	126.978	5.783	479.000	58	4.360	158.765	
1000000.000	3.000	2.000	1.000	74.167	388.169	11.877	655.000	71	9.930	462.336	
2000376.000	3.000	2.000	1.000	126.991	938.362	24.074	655.000	88	15.730	1065.353	
4019679.000	3.000	2.000	1.000	276.694	2236.632	49.216	715.000	107	34.520	2513.326	
5995444.000	3.000	2.000	1.000	454.958	4015.870	74.757	783.000	124	70.330	4470.828	
8000000.000	3.000	2.000	1.000	557.268	5873.724	99.032	947.000	135	71.180	6430.992	
12008760.000	3.000	2.000	1.000	867.964	12607.028	151.192	943.000	158	103.750	13474.992	
16003008.000	3.000	2.000	1.000	1269.425	16301.519	202.215	997.000	169	150.650	17570.944	


==> fig/1/poisson_pcwquad_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	31.479	64.774	6.778	768.000	27	0.510	
1000000.000	3.000	2.000	1.000	112.374	211.557	14.184	1012.000	28	1.670	
2000376.000	3.000	2.000	1.000	157.899	352.220	28.615	1003.000	33	2.720	
4019679.000	3.000	2.000	1.000	332.763	747.244	58.697	979.000	33	5.860	
5995444.000	3.000	2.000	1.000	427.243	1260.397	88.629	1023.000	33	7.840	
8000000.000	3.000	2.000	1.000	958.376	2501.645	118.021	1307.000	35	15.630	
12008760.000	3.000	2.000	1.000	1097.766	2989.445	179.681	1302.000	37	20.480	
16003008.000	3.000	2.000	1.000	1549.084	4117.191	240.313	1299.000	38	26.660	


==> fig/1/poisson_pcwquad_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
499280.000	3.000	2.000	1.000	36.931	113.998	6.660	768.000	38	5.880	150.929	
1000000.000	3.000	2.000	1.000	83.930	227.250	13.963	1012.000	44	17.200	311.18	
2000376.000	3.000	2.000	1.000	203.198	578.759	28.167	1003.000	55	36.170	781.957	
4019679.000	3.000	2.000	1.000	396.129	1622.201	57.806	979.000	67	67.130	2018.33	
5995444.000	3.000	2.000	1.000	658.712	2675.140	87.296	1023.000	73	119.870	3333.852	
8000000.000	3.000	2.000	1.000	920.279	4044.719	116.244	1307.000	80	173.530	4964.998	
12008760.000	3.000	2.000	1.000	1177.447	7530.277	177.008	1302.000	91	218.600	8707.724	
16003008.000	3.000	2.000	1.000	1564.590	11956.111	236.766	1299.000	101	288.990	13520.701	


==> fig/1/spe_eps_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
4096000.000	3.000	2.000	0.100	253.786	16960.466	47.248	987.000	744	35.620	17214.252	
4096000.000	3.000	2.000	0.010	331.873	8331.334	52.813	1659.000	366	53.859	8663.207	
4096000.000	3.000	2.000	0.001	523.009	2060.350	65.295	2630.000	79	106.232	2583.359	


==> fig/1/spe_pcwconst_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	23.706	237.368	4.488	331.000	102	0.021	261.074	
1122000.000	3.000	2.000	1.000	58.760	999.177	12.800	338.000	199	0.057	1057.937	
2097152.000	3.000	2.000	1.000	122.677	3224.766	23.826	466.000	300	0.113	3347.443	
4096000.000	3.000	2.000	1.000	215.770	9060.476	47.219	562.000	457	0.202	9276.246	


==> fig/1/spe_pcwconst_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	35.361	374.083	4.460	331.000	147	3.208	409.444	
1122000.000	3.000	2.000	1.000	64.463	1503.947	12.724	338.000	311	8.832	1568.41	
2097152.000	3.000	2.000	1.000	149.522	5651.388	23.685	466.000	518	15.421	5800.91	
4096000.000	3.000	2.000	1.000	259.598	13857.754	46.943	562.000	690	36.789	14117.352	


==> fig/1/spe_pcwconst_1_point.dat <==
mem	tf	ts	tf+ts	
47.219	215.770	9060.476	9276.246	


==> fig/1/spe_pcwlin_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	26.792	135.338	4.948	527.000	67	0.109	162.13	
1122000.000	3.000	2.000	1.000	96.540	853.500	14.420	560.000	122	0.397	950.04	
2097152.000	3.000	2.000	1.000	119.949	1473.625	27.218	658.000	143	0.563	1593.574	
4096000.000	3.000	2.000	1.000	273.350	3916.576	54.775	726.000	205	1.280	4189.926	


==> fig/1/spe_pcwlin_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	33.414	191.143	4.900	528.000	88	4.337	224.557	
1122000.000	3.000	2.000	1.000	79.531	774.667	14.288	560.000	144	13.100	854.198	
2097152.000	3.000	2.000	1.000	178.840	3000.679	26.968	658.000	273	26.903	3179.519	
4096000.000	3.000	2.000	1.000	366.993	7647.860	54.289	726.000	346	64.388	8014.853	


==> fig/1/spe_pcwlin_1_point.dat <==
mem	tf	ts	tf+ts	
54.775	273.350	3916.576	4189.926	


==> fig/1/spe_pcwquad_1.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	33.980	119.473	6.103	946.000	56	0.528	153.453	
1122000.000	3.000	2.000	1.000	133.361	788.168	18.316	999.000	108	1.886	921.529	
2097152.000	3.000	2.000	1.000	209.620	1378.435	35.601	1088.000	112	3.271	1588.055	
4096000.000	3.000	2.000	1.000	491.431	3624.512	72.529	1101.000	152	7.292	4115.943	


==> fig/1/spe_pcwquad_1_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	41.793	114.817	6.007	946.000	51	7.689	156.61	
1122000.000	3.000	2.000	1.000	108.192	389.131	18.061	999.000	74	25.198	497.323	
2097152.000	3.000	2.000	1.000	311.188	1910.640	35.121	1088.000	150	64.566	2221.828	
4096000.000	3.000	2.000	1.000	537.130	4281.849	71.593	1101.000	191	131.619	4818.979	


==> fig/1/spe_pcwquad_1_point.dat <==
mem	tf	ts	tf+ts	
72.529	491.431	3624.512	4115.943	


==> fig/1a/lin_el_eps_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
6502275.000	3.000	2.000	0.100	3054.594	15650.675	251.299	4168.000	451	858.458	18705.269	
6502275.000	3.000	2.000	0.010	7099.185	3926.198	338.149	7892.000	78	2821.280	11025.383	
6502275.000	3.000	2.000	0.001	16227.286	1058.060	454.962	11768.000	24	7340.370	17285.346	


==> fig/1a/lin_el_pcwconst_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	1.203	0.501	0.287	753.000	10	0.010	
111843.000	3.000	2.000	1.000	12.894	24.464	2.451	993.000	67	0.020	
839619.000	3.000	2.000	1.000	174.519	345.360	25.526	1181.000	102	0.380	
6502275.000	3.000	2.000	1.000	1652.993	3959.561	239.313	1621.000	134	5.240	


==> fig/1a/lin_el_pcwconst_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	1.171	0.445	0.287	753.000	9	0.010	
111843.000	3.000	2.000	1.000	19.524	77.981	2.445	993.000	178	2.750	
839619.000	3.000	2.000	1.000	218.198	1038.129	25.477	1181.000	339	45.240	
6502275.000	3.000	2.000	1.000	2506.589	20155.787	238.933	1621.000	669	643.530	


==> fig/1a/lin_el_pcwconst_1a_point.dat <==
mem	tf	ts	tf+ts	
239.313	1652.993	3959.561	5612.554	


==> fig/1a/lin_el_pcwlin_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	1.262	0.254	0.282	753.000	4	0.000	
111843.000	3.000	2.000	1.000	17.107	10.402	2.818	1514.000	24	0.180	
839619.000	3.000	2.000	1.000	291.836	133.538	30.120	2353.000	32	4.920	
6502275.000	3.000	2.000	1.000	3504.386	1660.160	321.283	3169.000	40	80.030	


==> fig/1a/lin_el_pcwlin_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	1.275	0.272	0.278	753.000	4	0.010	
111843.000	3.000	2.000	1.000	24.457	27.594	2.803	1514.000	64	3.360	
839619.000	3.000	2.000	1.000	340.125	466.654	29.937	2353.000	132	88.870	
6502275.000	3.000	2.000	1.000	6090.767	10068.316	315.716	3169.000	264	2679.630	


==> fig/1a/lin_el_pcwlin_1a_point.dat <==
mem	tf	ts	tf+ts	
321.283	3504.386	1660.160	5164.546	


==> fig/1a/lin_el_pcwquad_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	0.988	0.173	0.291	753.000	3	0.000	
111843.000	3.000	2.000	1.000	25.231	8.412	3.468	2261.000	19	0.730	
839619.000	3.000	2.000	1.000	531.601	128.768	39.045	3756.000	27	20.170	
6502275.000	3.000	2.000	1.000	6646.619	1824.797	432.680	4347.000	34	268.720	


==> fig/1a/lin_el_pcwquad_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	2.000	1.000	1.180	0.202	0.283	753.000	3	0.000	
111843.000	3.000	2.000	1.000	35.986	12.530	3.408	2261.000	26	4.020	
839619.000	3.000	2.000	1.000	800.266	397.827	38.632	3756.000	72	291.450	
6502275.000	3.000	2.000	1.000	12765.507	7750.110	429.114	4347.000	155	6290.350	


==> fig/1a/lin_el_pcwquad_1a_point.dat <==
mem	tf	ts	tf+ts	
432.680	6646.619	1824.797	8471.416	


==> fig/1a/poisson_1a_boxsizes.dat <==
Lev.num	Box.count	25th.perc.	Med.box.size	75th.perc.	Max.box.size
0	4741632	2	3	4	8
1	592704	5	15	25	61
2	74088	11	66	121	331
3	9261	9	66	121	352
4	1330	9	68	152	446
5	125	11	156	184	522
6	26	16	41	100	405
7	1	486	486	486	486

==> fig/1a/poisson_1a_mem_comparison.dat <==
lev	mem	dirmem
0.0	7.0	7.0
1.0	9.0	9.0
2.0	18.0	18.0
3.0	23.0	33.0
4.0	23.0	59.0
5.0	23.0	99.0
6.0	23.0	141.0

==> fig/1a/poisson_1a_time_split.dat <==
lev	elim	diag	comp	ass	tot	diag+comp
0	135.12	0	0	273.05	413.48	0
1	55.87	0	0	68.05	124.88	0
2	210.49	61.75	57.32	9.32	339.17	119.07
3	23.99	6.97	6.83	1.24	39.07	13.8
4	4.97	1.39	1.13	0.18	7.68	2.52
5	0.94	0.18	0.12	0.01	1.26	0.3
6	0.03	0.01	0	0	0.04	0.01
7	0.02	0	0	0	0	0

==> fig/1a/poisson_eps_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
16003008.000	3.000	2.000	0.500	1714.050	11410.866	237.777	3964.000	103	400.177	13124.916	
16003008.000	3.000	2.000	0.050	1973.959	2732.272	256.670	4587.000	25	491.459	4706.231	
16003008.000	3.000	2.000	0.010	4469.676	1722.479	358.878	7539.000	14	1613.417	6192.155	


==> fig/1a/poisson_pcwconst_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	43.288	147.555	5.344	331.000	40	0.060	
1000000.000	3.000	2.000	1.000	88.320	309.621	10.787	331.000	42	0.140	
2000376.000	3.000	2.000	1.000	111.947	499.105	21.940	331.000	46	0.200	
4019679.000	3.000	2.000	1.000	241.033	1347.019	44.527	331.000	48	0.370	
5995444.000	3.000	2.000	1.000	438.893	1692.732	67.653	331.000	49	0.570	
8000000.000	3.000	2.000	1.000	759.617	3235.041	89.698	331.000	50	0.900	
12008760.000	3.000	2.000	1.000	837.788	4270.008	136.810	331.000	53	1.060	
16003008.000	3.000	2.000	1.000	1167.725	6147.984	183.205	331.000	53	2.090	


==> fig/1a/poisson_pcwconst_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	36.276	220.286	5.309	331.000	79	3.707	
1000000.000	3.000	2.000	1.000	69.162	540.722	10.719	331.000	93	6.047	
2000376.000	3.000	2.000	1.000	149.074	1187.314	21.809	331.000	114	14.027	
4019679.000	3.000	2.000	1.000	285.286	3476.521	44.264	331.000	143	27.582	
5995444.000	3.000	2.000	1.000	614.883	8088.556	67.253	331.000	163	65.557	
8000000.000	3.000	2.000	1.000	676.462	8319.444	89.168	331.000	171	75.550	
12008760.000	3.000	2.000	1.000	953.458	14284.679	136.018	331.000	203	100.745	
16003008.000	3.000	2.000	1.000	1167.778	21837.087	182.163	331.000	203	117.183	


==> fig/1a/poisson_pcwlin_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	33.232	80.594	5.675	377.000	31	0.220	
1000000.000	3.000	2.000	1.000	64.627	192.775	11.550	445.000	33	0.380	
2000376.000	3.000	2.000	1.000	191.053	543.097	23.471	439.000	36	0.900	
4019679.000	3.000	2.000	1.000	251.869	764.290	47.844	453.000	38	1.570	
5995444.000	3.000	2.000	1.000	610.342	2060.013	72.564	456.000	39	3.340	
8000000.000	3.000	2.000	1.000	551.756	1993.765	95.909	525.000	40	3.370	
12008760.000	3.000	2.000	1.000	915.565	3271.915	146.517	524.000	42	5.090	
16003008.000	3.000	2.000	1.000	1209.774	4919.938	195.649	521.000	42	7.330	


==> fig/1a/poisson_pcwlin_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	37.661	173.389	5.616	377.000	69	4.632	
1000000.000	3.000	2.000	1.000	70.655	452.571	11.431	445.000	84	8.361	
2000376.000	3.000	2.000	1.000	160.645	1175.491	23.241	439.000	103	17.672	
4019679.000	3.000	2.000	1.000	335.527	2761.846	47.378	453.000	126	45.973	
5995444.000	3.000	2.000	1.000	566.763	4857.711	71.863	456.000	144	70.219	
8000000.000	3.000	2.000	1.000	569.115	7095.462	94.975	525.000	159	66.770	
12008760.000	3.000	2.000	1.000	993.180	12099.727	145.115	524.000	178	146.193	
16003008.000	3.000	2.000	1.000	1055.227	19114.152	193.790	521.000	194	121.094	


==> fig/1a/poisson_pcwquad_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	35.700	70.351	6.539	700.000	27	0.570	
1000000.000	3.000	2.000	1.000	71.955	135.025	13.530	879.000	28	1.250	
2000376.000	3.000	2.000	1.000	163.302	360.394	27.393	858.000	31	2.910	
4019679.000	3.000	2.000	1.000	374.681	914.806	56.014	883.000	33	6.900	
5995444.000	3.000	2.000	1.000	493.417	1159.746	84.427	875.000	33	10.520	
8000000.000	3.000	2.000	1.000	733.540	1827.981	112.052	989.000	34	13.650	
12008760.000	3.000	2.000	1.000	1142.159	3716.660	170.906	979.000	36	20.550	
16003008.000	3.000	2.000	1.000	1887.285	5342.532	228.367	978.000	37	34.240	


==> fig/1a/poisson_pcwquad_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	45.312	131.157	6.426	700.000	50	7.442	
1000000.000	3.000	2.000	1.000	88.075	304.700	13.305	879.000	59	14.195	
2000376.000	3.000	2.000	1.000	205.803	907.691	26.946	858.000	72	28.599	
4019679.000	3.000	2.000	1.000	409.596	2077.408	55.127	883.000	88	61.255	
5995444.000	3.000	2.000	1.000	643.837	3509.094	83.114	875.000	100	109.763	
8000000.000	3.000	2.000	1.000	848.783	5200.241	110.274	989.000	108	155.783	
12008760.000	3.000	2.000	1.000	1693.233	13237.419	168.248	979.000	126	272.585	
16003008.000	3.000	2.000	1.000	1560.790	13047.804	222.556	978.000	134	257.491	


==> fig/1a/spe_eps_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
4096000.000	3.000	2.000	0.100	306.549	26673.109	46.478	917.000	1243	38.773	26979.658	
4096000.000	3.000	2.000	0.010	473.716	10223.125	56.646	2893.000	429	85.824	10696.841	
4096000.000	3.000	2.000	0.001	1022.036	1744.538	76.159	5094.000	49	278.860	2766.574	


==> fig/1a/spe_pcwconst_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	34.669	324.675	4.440	331.000	108	0.041	359.344	
1122000.000	3.000	2.000	1.000	84.957	1421.461	12.600	331.000	210	0.109	1506.418	
2097152.000	3.000	2.000	1.000	106.370	3576.950	23.428	331.000	320	0.154	3683.32	
4096000.000	3.000	2.000	1.000	223.186	10026.345	46.344	331.000	478	0.323	10249.531	


==> fig/1a/spe_pcwconst_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	27.279	441.901	4.412	331.000	208	2.908	469.18	
1122000.000	3.000	2.000	1.000	77.312	3136.464	12.525	331.000	556	10.285	3213.776	
2097152.000	3.000	2.000	1.000	191.764	11717.719	23.287	331.000	847	20.009	11909.483	
4096000.000	3.000	2.000	1.000	252.085	27008.708	46.069	331.000	1228	26.214	27260.793	


==> fig/1a/spe_pcwconst_1a_point.dat <==
mem	tf	ts	tf+ts	
46.344	223.186	10026.345	10249.531	


==> fig/1a/spe_pcwlin_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	27.968	164.909	4.925	526.000	72	0.147	192.877	
1122000.000	3.000	2.000	1.000	99.514	989.823	14.327	559.000	131	0.463	1089.337	
2097152.000	3.000	2.000	1.000	195.074	2037.244	27.022	578.000	148	0.866	2232.318	
4096000.000	3.000	2.000	1.000	253.130	4385.300	54.321	579.000	214	1.324	4638.43	


==> fig/1a/spe_pcwlin_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	29.029	210.755	4.874	526.000	101	4.285	239.784	
1122000.000	3.000	2.000	1.000	90.102	1139.032	14.194	559.000	211	15.782	1229.134	
2097152.000	3.000	2.000	1.000	236.240	4590.511	26.774	578.000	337	34.778	4826.751	
4096000.000	3.000	2.000	1.000	350.694	9898.220	53.837	579.000	439	62.883	10248.914	


==> fig/1a/spe_pcwlin_1a_point.dat <==
mem	tf	ts	tf+ts	
54.321	253.130	4385.300	4638.43	


==> fig/1a/spe_pcwquad_1a.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	35.154	130.435	6.077	946.000	58	0.553	165.589	
1122000.000	3.000	2.000	1.000	116.827	634.959	18.210	998.000	108	1.849	751.786	
2097152.000	3.000	2.000	1.000	295.986	1903.296	35.411	1052.000	121	4.019	2199.282	
4096000.000	3.000	2.000	1.000	429.889	3572.386	71.998	1065.000	167	6.638	4002.275	


==> fig/1a/spe_pcwquad_1a_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	42.234	105.426	5.982	946.000	48	7.704	147.66	
1122000.000	3.000	2.000	1.000	137.636	833.986	17.954	998.000	121	30.113	971.622	
2097152.000	3.000	2.000	1.000	318.534	2413.034	34.938	1052.000	180	65.448	2731.568	
4096000.000	3.000	2.000	1.000	578.435	6178.184	71.075	1065.000	253	127.082	6756.619	


==> fig/1a/spe_pcwquad_1a_point.dat <==
mem	tf	ts	tf+ts	
71.998	429.889	3572.386	4002.275	


==> fig/1b/lin_el_eps_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
6502275.000	3.000	2.000	0.500	10404.432	5413.874	383.949	6675.000	126	4380.924		15818.306	
6502275.000	3.000	2.000	0.050	12214.778	2310.456	414.879	8525.000	55	5132.623	14525.234	
6502275.000	3.000	2.000	0.005	19240.040	1032.498	498.050	11931.000	18	8434.732	20272.538	


==> fig/1b/lin_el_pcwconst_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.270	0.478	0.288	753.000	10	0.003	1.748	
111843.000	3.000	2.000	1.000	24.254	7.154	3.082	1962.000	15	0.790	31.408	
839619.000	3.000	2.000	1.000	392.186	84.507	36.709	3694.000	22	21.943	476.693	
6502275.000	3.000	2.000	1.000	6981.415	1275.857	437.781	6905.000	29	448.486	8257.272	


==> fig/1b/lin_el_pcwconst_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.248	0.399	0.287	753.000	9	0.008	1.647	
111843.000	3.000	2.000	1.000	24.527	12.201	3.076	1962.000	28	3.216	36.728	
839619.000	3.000	2.000	1.000	620.902	189.768	36.673	3694.000	49	179.531	810.67	
6502275.000	3.000	2.000	1.000	14297.115	3781.677	437.394	6905.000	80	6461.274	18078.792	


==> fig/1b/lin_el_pcwconst_1b_point.dat <==
mem	tf	ts	tf+ts	
437.781	6981.415	1275.857	8257.272	


==> fig/1b/lin_el_pcwlin_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.529	0.301	0.282	753.000	4	0.009	1.83	
111843.000	3.000	2.000	1.000	27.800	3.681	3.526	2433.000	7	1.063	31.481	
839619.000	3.000	2.000	1.000	574.194	58.531	43.396	4486.000	11	40.617	632.725	
6502275.000	3.000	2.000	1.000	9056.385	711.400	499.101	7830.000	14	721.444	9767.785	


==> fig/1b/lin_el_pcwlin_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.310	0.252	0.278	753.000	4	0.012	1.562	
111843.000	3.000	2.000	1.000	30.875	5.438	3.512	2433.000	12	3.309	36.313	
839619.000	3.000	2.000	1.000	842.079	105.564	43.234	4486.000	24	275.793	947.643	
6502275.000	3.000	2.000	1.000	19022.636	2678.477	497.635	7830.000	52	8798.386	21701.113	


==> fig/1b/lin_el_pcwlin_1b_point.dat <==
mem	tf	ts	tf+ts	
499.101	9056.385	711.400	9767.785	


==> fig/1b/lin_el_pcwquad_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.326	0.176	0.291	753.000	3	0.017	1.502	
111843.000	3.000	2.000	1.000	45.507	3.698	4.154	3016.000	6	2.099	49.205	
839619.000	3.000	2.000	1.000	1128.936	61.379	50.177	5880.000	9	94.738	1190.315	
6502275.000	3.000	2.000	1.000	11977.525	722.141	551.446	9851.000	12	1244.164	12699.666	


==> fig/1b/lin_el_pcwquad_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
15795.000	3.000	2.000	1.000	1.481	0.267	0.283	753.000	4	0.013	1.748	
111843.000	3.000	2.000	1.000	41.870	2.469	4.107	3016.000	4	3.877	44.339	
839619.000	3.000	2.000	1.000	1497.256	98.578	49.759	5880.000	12	548.808	1595.834	
6502275.000	3.000	2.000	1.000	23952.614	1618.774	547.755	9851.000	26	11194.697	25571.388	


==> fig/1b/lin_el_pcwquad_1b_point.dat <==
mem	tf	ts	tf+ts	
551.446	11977.525	722.141	12699.666	


==> fig/1b/poisson_1b_boxsizes.dat.txt <==
        Lev.num      Box.count     25th.perc.   Med.box.size     75th.perc.   Max.box.size
              0        4741632            2.0            3.0            4.0              8
              1         592704            5.0           15.0           25.0             61
              2          74088           11.0           66.0          121.0            331
              3           9261           23.0          166.0          309.0            888
              4           1330           47.0          162.0          579.0           1694
              5            125           95.0          806.0         1087.0           2986
              6             26          141.0          334.0          790.0           4306
              7              1         4192.0         4192.0         4192.0           4192

==> fig/1b/poisson_eps_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
16003008.000	3.000	2.000	0.500	2095.564	9376.524	245.774	3973.000	104	397.301	11472.088	
16003008.000	3.000	2.000	0.100	3088.589	2265.043	285.043	4668.000	20	747.799	5353.632	
16003008.000	3.000	2.000	0.050	3941.197	2097.240	327.658	5159.000	16	1063.097	6038.437	
16003008.000	3.000	2.000	0.010	7803.838	1383.300	392.839	8418.000	8	3082.967	9187.138	


==> fig/1b/poisson_pcwconst_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	49.622	55.185	6.796	1233.000	17	1.144	
1000000.000	3.000	2.000	1.000	92.026	97.039	14.739	2064.000	18	3.070	
2000376.000	3.000	2.000	1.000	194.634	229.713	29.600	2063.000	22	5.844	
4019679.000	3.000	2.000	1.000	452.280	656.551	61.287	2428.000	23	13.029	
5995444.000	3.000	2.000	1.000	767.279	1035.425	93.477	2766.000	24	23.104	
8000000.000	3.000	2.000	1.000	905.650	1569.727	127.167	4082.000	25	31.634	
12008760.000	3.000	2.000	1.000	1550.701	2279.768	192.726	4084.000	27	49.987	
16003008.000	3.000	2.000	1.000	1805.383	3015.251	260.733	4086.000	29	61.862	


==> fig/1b/poisson_pcwconst_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	57.126	48.432	6.757	1233.000	16	7.991	
1000000.000	3.000	2.000	1.000	136.652	103.394	14.671	2064.000	17	23.777	
2000376.000	3.000	2.000	1.000	237.770	252.790	29.461	2063.000	22	40.477	
4019679.000	3.000	2.000	1.000	558.256	629.486	61.014	2428.000	25	98.360	
5995444.000	3.000	2.000	1.000	918.981	1087.660	93.066	2766.000	27	163.955	
8000000.000	3.000	2.000	1.000	1364.476	1599.093	126.629	4082.000	29	315.929	
12008760.000	3.000	2.000	1.000	1664.932	2500.844	191.909	4084.000	32	320.650	
16003008.000	3.000	2.000	1.000	2738.038	3780.072	259.566	4086.000	35	601.914	


==> fig/1b/poisson_pcwlin_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	54.200	41.015	7.676	1368.000	13	2.033	
1000000.000	3.000	2.000	1.000	114.446	79.374	16.951	2298.000	14	5.185	
2000376.000	3.000	2.000	1.000	196.954	182.316	33.991	2286.000	17	8.923	
4019679.000	3.000	2.000	1.000	514.321	441.592	70.684	2566.000	18	21.566	
5995444.000	3.000	2.000	1.000	911.036	936.445	107.576	2905.000	18	37.081	
8000000.000	3.000	2.000	1.000	1340.813	1291.936	146.475	4311.000	19	61.131	
12008760.000	3.000	2.000	1.000	1737.955	1639.633	221.916	4308.000	20	76.370	
16003008.000	3.000	2.000	1.000	2567.526	2387.178	300.093	4305.000	22	109.830	


==> fig/1b/poisson_pcwlin_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	64.457	36.603	7.619	1368.000	10	10.270	
1000000.000	3.000	2.000	1.000	163.497	75.233	16.818	2298.000	11	35.908	
2000376.000	3.000	2.000	1.000	262.640	159.999	33.758	2286.000	13	55.164	
4019679.000	3.000	2.000	1.000	726.789	495.359	70.208	2566.000	15	150.929	
5995444.000	3.000	2.000	1.000	1195.099	704.682	106.839	2905.000	16	246.191	
8000000.000	3.000	2.000	1.000	1697.670	1101.310	145.558	4311.000	17	454.140	
12008760.000	3.000	2.000	1.000	2457.713	1612.389	220.406	4308.000	18	570.321	
16003008.000	3.000	2.000	1.000	3341.569	2343.837	298.109	4305.000	20	871.642	


==> fig/1b/poisson_pcwquad_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	80.805	39.947	9.190	1584.000	11	4.400	
1000000.000	3.000	2.000	1.000	189.296	95.915	20.585	2658.000	12	11.003	
2000376.000	3.000	2.000	1.000	353.529	199.880	41.339	2623.000	14	20.316	
4019679.000	3.000	2.000	1.000	702.078	411.148	85.203	2793.000	15	39.794	
5995444.000	3.000	2.000	1.000	993.697	595.383	130.025	3125.000	15	55.160	
8000000.000	3.000	2.000	1.000	1409.767	849.707	178.569	4676.000	15	84.772	
12008760.000	3.000	2.000	1.000	2525.072	1485.457	268.877	4664.000	16	149.455	
16003008.000	3.000	2.000	1.000	3449.508	2242.040	365.214	4636.000	18	199.024	


==> fig/1b/poisson_pcwquad_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	2.000	1.000	77.605	23.210	9.063	1584.000	7	15.932	
1000000.000	3.000	2.000	1.000	241.734	63.336	20.359	2658.000	8	58.275	
2000376.000	3.000	2.000	1.000	443.439	133.651	40.861	2623.000	9	114.187	
4019679.000	3.000	2.000	1.000	1005.309	318.063	84.323	2793.000	10	255.710	
5995444.000	3.000	2.000	1.000	1592.956	561.119	128.691	3125.000	11	418.206	
8000000.000	3.000	2.000	1.000	2514.882	793.717	176.751	4676.000	11	838.621	
12008760.000	3.000	2.000	1.000	3613.993	1175.936	265.939	4664.000	12	1026.943	
16003008.000	3.000	2.000	1.000	5150.773	1793.283	361.556	4636.000	13	1530.484	


==> fig/1b/spe_eps_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
4096000.000	3.000	2.000	0.500	390.799	12057.805	58.143	2380.000	571	62.740	12448.604	
4096000.000	3.000	2.000	0.050	566.887	6992.843	62.241	2593.000	306	95.613	7559.73	
4096000.000	3.000	2.000	0.005	781.796	1340.794	74.762	3827.000	54	190.636	2122.59	


==> fig/1b/spe_pcwconst_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	53.170	138.277	5.352	919.000	45	1.052	191.447	
1122000.000	3.000	2.000	1.000	116.208	345.422	16.157	1385.000	58	3.254	461.63	
2097152.000	3.000	2.000	1.000	280.951	1525.451	31.016	2044.000	104	6.932	1806.402	
4096000.000	3.000	2.000	1.000	386.669	2907.232	62.944	2434.000	137	12.002	3293.901	


==> fig/1b/spe_pcwconst_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	34.011	98.581	5.321	919.000	52	4.368	132.592	
1122000.000	3.000	2.000	1.000	102.806	514.954	16.080	1385.000	100	17.622	617.76	
2097152.000	3.000	2.000	1.000	211.814	1834.215	30.868	2044.000	165	39.385	2046.029	
4096000.000	3.000	2.000	1.000	556.919	5394.144	62.685	2434.000	235	101.060	5951.063	


==> fig/1b/spe_pcwconst_1b_point.dat <==
mem	tf	ts	tf+ts	
62.944	386.669	2907.232	3293.901	


==> fig/1b/spe_pcwlin_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	41.192	65.103	6.181	1149.000	26	1.637	106.295	
1122000.000	3.000	2.000	1.000	151.808	222.163	19.066	1554.000	32	5.846	373.971	
2097152.000	3.000	2.000	1.000	341.740	720.627	37.334	2274.000	52	12.280	1062.367	
4096000.000	3.000	2.000	1.000	467.424	1499.108	76.656	2593.000	71	21.505	1966.532	


==> fig/1b/spe_pcwlin_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	40.639	47.249	6.121	1149.000	23	6.501	87.888	
1122000.000	3.000	2.000	1.000	214.362	280.507	18.923	1554.000	32	34.414	494.869	
2097152.000	3.000	2.000	1.000	338.547	731.965	37.088	2274.000	63	71.038	1070.512	
4096000.000	3.000	2.000	1.000	631.539	1802.154	76.161	2593.000	83	146.377	2433.693	


==> fig/1b/spe_pcwlin_1b_point.dat <==
mem	tf	ts	tf+ts	
76.656	467.424	1499.108	1966.532	


==> fig/1b/spe_pcwquad_1b.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	57.163	49.652	7.846	1525.000	19	3.261	106.815	
1122000.000	3.000	2.000	1.000	210.265	155.010	24.774	1815.000	23	12.150	365.275	
2097152.000	3.000	2.000	1.000	532.197	582.461	49.968	2626.000	36	27.302	1114.658	
4096000.000	3.000	2.000	1.000	745.216	1114.046	102.188	2870.000	44	46.511	1859.262	


==> fig/1b/spe_pcwquad_1b_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	2.000	1.000	71.671	42.744	7.736	1525.000	13	13.794	114.415	
1122000.000	3.000	2.000	1.000	314.313	150.658	24.528	1815.000	17	62.453	464.971	
2097152.000	3.000	2.000	1.000	485.776	380.675	49.486	2626.000	32	141.282	866.451	
4096000.000	3.000	2.000	1.000	1054.594	913.353	101.272	2870.000	36	294.778	1967.947	


==> fig/1b/spe_pcwquad_1b_point.dat <==
mem	tf	ts	tf+ts	
102.188	745.216	1114.046	1859.262	


==> fig/2/lin_el_eps_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
6502275.000	3.000	0.000	0.500	16089.381	27755.190	245.520	12118.000	3000	10810.671	


==> fig/2/lin_el_pcwconst_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	0.000	1.000	0.673	1.846	0.255	258.000	132	0.030	
111843.000	3.000	0.000	1.000	10.315	26.838	2.714	319.000	209	0.140	
839619.000	3.000	0.000	1.000	67.480	236.998	24.027	320.000	326	0.770	
6502275.000	3.000	0.000	1.000	659.400	3335.785	214.893	469.000	469	8.570	


==> fig/2/lin_el_pcwconst_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	3.000	0.000	1.000	1.250	4.104	0.255	258.000	313	0.550	
111843.000	3.000	0.000	1.000	21.998	79.739	2.713	319.000	649	12.350	
839619.000	3.000	0.000	1.000	220.880	1280.267	24.008	320.000	1388	131.291	
6502275.000	3.000	0.000	1.000	1893.395	19631.526	214.758	469.000	2746	1119.101	


==> fig/2/lin_el_pcwconst_2_point.dat <==
mem	tf	ts	
214.893	659.400	3335.785	


==> fig/2/lin_el_pcwlin_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	4.000	0.000	1.000	2.672	1.379	0.581	683.000	50	0.130	
111843.000	4.000	0.000	1.000	33.080	18.814	6.338	825.000	84	0.990	
839619.000	4.000	0.000	1.000	409.895	274.403	62.849	883.000	125	10.420	
6502275.000	4.000	0.000	1.000	3225.223	2693.954	562.065	937.000	175	82.110	


==> fig/2/lin_el_pcwlin_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	4.000	0.000	1.000	7.056	8.281	0.579	683.000	279	3.620	
111843.000	4.000	0.000	1.000	115.737	147.197	6.327	825.000	550	81.240	
839619.000	4.000	0.000	1.000	1846.632	1952.780	62.747	883.000	1082	1403.014	
6502275.000	4.000	0.000	1.000	14629.495	27263.427	561.294	937.000	2085	11252.393	


==> fig/2/lin_el_pcwlin_2_point.dat <==
mem	tf	ts	
562.065	3225.223	2693.954	


==> fig/2/lin_el_pcwquad_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	5.000	0.000	1.000	3.903	0.788	0.777	1024.000	26	0.170	
111843.000	5.000	0.000	1.000	78.172	13.619	10.283	1275.000	37	4.100	
839619.000	5.000	0.000	1.000	956.422	172.771	104.846	1552.000	55	47.970	
6502275.000	5.000	0.000	1.000	9282.396	2724.081	944.137	1774.000	77	404.407	


==> fig/2/lin_el_pcwquad_2_bigmem.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	5.000	0.000	1.000	3.903	0.788	0.777	1024.000	26	0.170	
111843.000	5.000	0.000	1.000	78.172	13.619	10.283	1275.000	37	4.100	
839619.000	5.000	0.000	1.000	956.422	172.771	104.846	1552.000	55	47.970	
6502275.000	5.000	0.000	1.000	14570.943	5259.457	955.107	1815.000	78	623.927	


==> fig/2/lin_el_pcwquad_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
15795.000	5.000	0.000	1.000	12.328	5.352	0.782	1024.000	131	6.430	
111843.000	5.000	0.000	1.000	306.314	102.534	10.265	1275.000	326	229.880	
839619.000	5.000	0.000	1.000	5168.223	2247.948	104.685	1552.000	737	4184.840	


==> fig/2/poisson_2_boxsizes.dat <==
Lev.num	Box.count	25th.perc.	Med.box.size	75th.perc.	Max.box.size
0	592704	27	27	27	27
1	74088	128	128	128	129
2	9261	152	155	158	168
3	1331	142	156	166	176
4	216	76	152	165	176
5	27	142	152	158	176
6	8	29	46.5	64	140
7	1	136	136	136	136

==> fig/2/poisson_pcwconst_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	0.000	1.000	12.471	29.934	1.903	72.000	66	0.303	
1000000.000	3.000	0.000	1.000	24.975	60.487	3.843	95.000	71	0.561	
2000376.000	3.000	0.000	1.000	43.855	154.750	7.625	95.000	83	0.975	
4019679.000	3.000	0.000	1.000	110.155	385.977	15.367	72.000	95	2.411	
5995444.000	3.000	0.000	1.000	178.357	602.106	23.074	72.000	97	3.716	
8000000.000	3.000	0.000	1.000	220.383	814.560	30.787	95.000	100	4.998	
12008760.000	3.000	0.000	1.000	326.572	1481.720	46.369	95.000	113	6.151	
16003008.000	3.000	0.000	1.000	643.095	2451.447	61.819	95.000	118	12.406	


==> fig/2/poisson_pcwconst_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	0.000	1.000	14.826	77.131	1.896	72.000	194	2.391	
1000000.000	3.000	0.000	1.000	28.908	186.885	3.827	95.000	234	4.921	
2000376.000	3.000	0.000	1.000	65.400	497.252	7.596	95.000	287	10.674	
4019679.000	3.000	0.000	1.000	131.834	1333.144	15.308	72.000	345	22.333	
5995444.000	3.000	0.000	1.000	154.286	2024.196	22.983	72.000	417	25.035	
8000000.000	3.000	0.000	1.000	225.790	2843.902	30.667	95.000	425	37.384	
12008760.000	3.000	0.000	1.000	356.473	5347.859	46.183	95.000	523	54.522	
16003008.000	3.000	0.000	1.000	470.420	7121.379	61.576	95.000	534	68.529	


==> fig/2/poisson_pcwlin_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	0.000	1.000	19.440	26.844	4.658	176.000	51	0.741	
1000000.000	3.000	0.000	1.000	40.204	56.638	9.377	176.000	54	1.539	
2000376.000	3.000	0.000	1.000	82.136	162.956	18.894	176.000	68	2.962	
4019679.000	3.000	0.000	1.000	198.747	372.666	38.102	176.000	72	7.734	
5995444.000	3.000	0.000	1.000	302.560	693.460	57.614	176.000	73	11.791	
8000000.000	3.000	0.000	1.000	351.541	701.762	77.115	176.000	75	12.785	
12008760.000	3.000	0.000	1.000	513.353	1655.222	116.389	176.000	90	17.820	
16003008.000	3.000	0.000	1.000	1040.281	2563.365	154.949	177.000	94	34.557	


==> fig/2/poisson_pcwlin_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	0.000	1.000	32.078	86.449	4.631	176.000	156	11.337	
1000000.000	3.000	0.000	1.000	63.824	208.703	9.325	176.000	189	23.614	
2000376.000	3.000	0.000	1.000	144.001	617.734	18.782	176.000	234	51.133	
4019679.000	3.000	0.000	1.000	264.566	1387.289	37.878	176.000	294	89.128	
5995444.000	3.000	0.000	1.000	439.358	2265.050	57.276	176.000	333	151.316	
8000000.000	3.000	0.000	1.000	461.337	2788.833	76.666	176.000	352	165.631	
12008760.000	3.000	0.000	1.000	661.366	7549.565	115.709	176.000	417	206.487	
16003008.000	3.000	0.000	1.000	862.858	8405.161	154.057	177.000	447	270.649	


==> fig/2/poisson_pcwquad_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	0.000	1.000	37.291	30.792	9.440	368.000	42	1.813	
1000000.000	3.000	0.000	1.000	76.312	73.745	19.011	368.000	45	3.649	
2000376.000	3.000	0.000	1.000	176.565	200.242	39.279	368.000	57	7.861	
4019679.000	3.000	0.000	1.000	414.004	526.111	82.186	368.000	59	19.814	
5995444.000	3.000	0.000	1.000	631.490	819.633	120.294	368.000	60	30.030	
8000000.000	3.000	0.000	1.000	736.497	1015.308	162.822	369.000	64	31.947	
12008760.000	3.000	0.000	1.000	1092.901	2189.615	248.906	368.000	75	48.296	
16003008.000	3.000	0.000	1.000	1784.994	2948.374	325.647	369.000	79	78.466	


==> fig/2/poisson_pcwquad_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	
499280.000	3.000	0.000	1.000	76.102	81.215	9.364	368.000	103	36.596	
1000000.000	3.000	0.000	1.000	155.027	189.054	18.858	368.000	127	75.939	
2000376.000	3.000	0.000	1.000	364.588	639.660	38.951	368.000	161	168.947	
4019679.000	3.000	0.000	1.000	748.695	1413.987	81.527	368.000	194	357.542	
5995444.000	3.000	0.000	1.000	1117.797	2511.171	119.362	368.000	226	509.044	
8000000.000	3.000	0.000	1.000	1247.053	3054.734	161.539	369.000	244	596.785	
12008760.000	3.000	0.000	1.000	1869.854	7059.116	249.112	368.000	283	826.995	
16003008.000	3.000	0.000	1.000	2446.137	9745.113	320.699	369.000	301	1054.099	


==> fig/2/spe_pcwconst_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	0.000	1.000	14.823	127.750	1.579	88.000	322	0.312	142.573	
1122000.000	3.000	0.000	1.000	26.699	974.030	4.268	92.000	1146	0.625	1000.729	
2097152.000	3.000	0.000	1.000	66.174	2119.343	8.008	95.000	1229	1.428	2185.517	
4096000.000	3.000	0.000	1.000	111.675	6065.866	15.841	72.000	1913	2.586	6177.541	


==> fig/2/spe_pcwconst_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	3.000	0.000	1.000	15.268	376.398	1.573	88.000	977	2.184	391.666	
1122000.000	3.000	0.000	1.000	41.866	2626.656	4.252	92.000	2396	5.985	2668.522	


==> fig/2/spe_pcwconst_2_point.dat <==
mem	tf	ts	
15.841	111.675	6065.866	


==> fig/2/spe_pcwlin_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	4.000	0.000	1.000	15.245	81.094	4.033	176.000	217	0.366	96.339	
1122000.000	4.000	0.000	1.000	45.293	609.904	11.236	178.000	590	1.072	655.197	
2097152.000	4.000	0.000	1.000	80.865	1776.649	21.483	177.000	935	1.874	1857.514	
4096000.000	4.000	0.000	1.000	121.351	3057.492	42.383	177.000	1047	2.851	3178.843	


==> fig/2/spe_pcwlin_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	4.000	0.000	1.000	24.711	220.797	4.017	176.000	699	9.897	245.508	
1122000.000	4.000	0.000	1.000	68.206	1423.333	11.195	178.000	1530	28.938	1491.539	
2097152.000	4.000	0.000	1.000	116.814	4489.007	21.398	177.000	2783	49.483	4605.821	


==> fig/2/spe_pcwlin_2_point.dat <==
mem	tf	ts	
42.383	121.351	3057.492	


==> fig/2/spe_pcwquad_2.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	5.000	0.000	1.000	34.988	82.399	8.117	368.000	190	1.161	117.387	
1122000.000	5.000	0.000	1.000	90.884	738.002	22.418	368.000	536	2.877	828.886	
2097152.000	5.000	0.000	1.000	177.535	1724.666	44.004	368.000	788	5.555	1902.201	
4096000.000	5.000	0.000	1.000	295.006	3151.874	86.101	368.000	687	8.842	3446.88	


==> fig/2/spe_pcwquad_2_compare.dat <==
n	boxwidth	skiplevels	eps	tf	ts	mem	maxbox	cg	tgeqp3	tf+ts	
422400.000	5.000	0.000	1.000	77.306	277.618	8.082	368.000	507	38.761	354.924	
1122000.000	5.000	0.000	1.000	216.342	1722.334	22.319	368.000	1114	112.002	1938.676	
2097152.000	5.000	0.000	1.000	311.790	4067.807	43.845	368.000	1968	172.325	4379.597	
4096000.000	5.000	0.000	1.000	666.496	11176.994	85.746	368.000	2007	363.134	11843.49	


==> fig/2/spe_pcwquad_2_point.dat <==
mem	tf	ts	
86.101	295.006	3151.874	

